Vyasa: A High-Performance Vectorizing Compiler for Tensor Convolutions on the Xilinx AI Engine

Xilinx's AI Engine is a recent industry example of energy-efficient vector processing that includes novel support for 2D SIMD datapaths and shuffle interconnection network. The current approach to programming the AI Engine relies on a C/C++ API for vector intrinsics. While an advance over assembly-level programming, it requires the programmer to specify a number of low-level operations based on detailed knowledge of the hardware. To address these challenges, we introduce Vyasa, a new programming system that extends the Halide DSL compiler to automatically generate code for the AI Engine. We evaluated Vyasa on 36 CONV2D and 6 CONV3D workloads, and achieved geometric means of 7.6 and 23.3 MACs/cycle for 32-bit and 16-bit operands (which represent 95.9% and 72.8% of the peak performance respectively). For 4 of these workloads for which expert-written codes were available to us, Vyasa demonstrated a geometric mean performance improvement of 1.10x with 50x smaller code relative to the expert-written codes.

==> TODO.txt <==
1. Summary of CONV2D results
* Workload = specialization of CONV2D + shape + precision
* Number of CONV2D workloads for which we compare SLOC & performance = 4

* Number of 32-bit CONV2D workloads for which we compare performance only = 18
    Geometric mean of MACs/cycle = 7.67 (95.9% of peak)
* Number of 16-bit CONV2D workloads for which we compare performance only = 18
    Geometric mean of MACs/cycle = 24.16 (75.5% of peak)

2. Summary of CONV3D results
* Number of 32-bit CONV3D workloads for which we compare performance only = 3
    Geometric mean of MACs/cycle = 7.55 (94.4% of peak)
* Number of 16-bit CONV3D workloads for which we compare performance only = 3
    Geometric mean of MACs/cycle = 21.60 (67.5% of peak)

3. Summary of CONV2D + CONV3D results
* Number of 32-bit CONV2D + CONV3D workloads for which we compare performance only = 21
    Geometric mean of MACs/cycle = 7.63 (95.4% of peak)
* Number of 16-bit CONV3D workloads for which we compare performance only = 21
    Geometric mean of MACs/cycle = 23.28 (72.7% of peak)


==> tex/patent.txt <==
This invention contributes new compiler techniques to optimize convolutions on AI Engine. The

invention includes novel analyses and transformations to a) Generate efficient convolution kernels

from a high level description such that users do not have to program through invocation of intrinsic

functions and b) leverage unique features of the AI Engine core such as the wide VLIW instruction

word, 2D vector multiplier array, and permute unit and address the absence of features found in other

vector units ( unaligned loads, gather operations).

Background: Convolutional neural networks provide a popular and effective way of developing computer vision applications. In these networks, convolution operations dominate other operations as a proportion of the overall compute workload.  Hence, Xilinx is interested in optimizing these convolutions for use in a broad range of embedded and data-center applications. Xilinx’s latest product, i.e., Versal AI Engine is designed to provide higher throughput/energy than equivalent implementation in FPGA logic . To do so, each core of AI Engine array includes features such as 1) Larger VLIW instruction to issue load/store/compute operations in parallel, 2) 2D vector hardware for lots of computations in a cycle, and 3) Permute unit for data selection without the need for register-to-register data shuffling operations which are common in x86/GPUs and expensive. 

     Current approach: Currently, engineers, application developers, and customers of Xilinx Versal AI Engine invoke intrinsic functions to express comptuations in chunks tailored to the specified AIE1 architecture. As an example, programming AIE1 using 8-bit intrinsic functions requires users to split up their application into groups of 128-MAC operations ( since this is the number of MACs performed in one cycle through the issuing of a single mac instruction ) This is not portable, not easily understood, or as our experiments show that it is not optimal in performance.  

      Customers must manually program each core of the engine trying to leverage its unique and powerful features. But, these features come with a lot of intricacies which make programmers hard to write correct code and making it efficient. For example, the permute unit allows flexible reordering of the data in the path from vector registers to the multiplier array. However the multiplexers in this unit are decoded from a small number of constants in the instruction encoding and has many restrictions. In addition, it is infeasible for a programmer to explore the space of possible optimizations for convolutions manually because the space is in sizes of billion. 
 
     Our invention: Our invention improves programmers/developers productivity by automatically optimizing convolutions on a single core and generating the performant c-code for a specific AIE architecture variant. This process involves 1) auto-vectorization on 2D vector hardware,  2) Auto-interleaver to fully exploit VLIW capabilities, 3) Finding appropriate coefficients of permute unit, and 4) Additional optimizations to reduce data movement from data memory to vector register file. The invention claims within this disclosure enable programmers to build portable code for current and future AIE architectures.

[1] Fusing individual loads through formation of reuse graphs. This mechanism follows three steps
-- a) Grouping scalar loads into a vector load based on user specified parameters, build a graph with each node representing a vector load iteration and each edge representing vector loads that share common scalar elements b) Finding common reusable elements between each pair of vector loads, labelling each edge with a weight denoting the similarily of those sets c) then identifying a super set of aligned vector loads that cover all the elements of the strongly connected components in the reuse graph, 4) then finally finding appropriate permute coefficients to select individual loads from the the super set. 
 
      [2]: Fusing Vector MAC operations that contribute to reduction operations with a common output. Implementation of machinery to achieve this include the steps-- a) Group vector MAC operations that contribute to same output via "accumulate/reduction" property, b) Partition the groups based on the reduction tree available for each intrinsic instruction (which has 2/4/8 leaves). The choice of covering sets in step-1c affects possibitiles for fusion in step-2b because AIE1 intrinsics only address two register ports.

       [3]: Generate data layouts based on permute unit for vectorization (bottom-up) -- Unlike other compilers, we assume the freedom to choose a memory layout for the multi-dimensional tensors, and annotate them on the functions produced by this compiler for use in higher-levels of the software call stack. This bottom-up approach to code generation is ununsual since usually the input software language is assumed to completely specify the memory layout of arrays ( leading to a top down modular decomposition of a software program). 

     The higher-level frameworks then implement overall memory layout by being compatible with the primitive convolution functions generated by this compiler. We consider memory layouts that are complex than simple layouts such as column or row major layouts which preserves the dimensionality of the maping, i.e. mappings in which numer of input dimensions differs from the output dimensions. 


      An example is modular mappings which split the dimension on using a constant tiling factor to produce memory layouts that have more dimensions than those specified in the abstract input code. E.g. an algorithm specified to work on two dimensional arrays (A,B) may actually have the data laid out in three physical dimensions (B div 4, A, B mod 4) . Under this layout, if we arrange a computational schedule which works on 4 consecutive elements of B, we're guaranteed they are placed consecutively in memory. 


      [4]: Lack of unaligned loads/scalar broadcasts/shuffle units: Prior work in vectorizing compilers assumes a hardware with these futures, but AIE doesn't. Hence, we collect scalar loads available in the inner most loop, then identify vector loads that can cover these scalar loads, and finally use permute network to select and distribute scalars stored in the vector registers. Because we do not have a register-to-register shuffle instruction, we ensure that shuffle type operations are fused with the following multiply operations so that we can achieve these operations using the permutation hardware that is located between the vector registers and the multiply block. 

     [5]: 8-bit vectorization: The flexibility of permute network for 8-bits is limited because of the permute granularity is 32 bits. Because of this the hardware less flexibility in the range of permutations it can support in the vector inputs for 8-bit operations. Furthermore, achieving peak efficiency of 8-bit mac units requires post-adder trees with 8 leaves. To generate optimal implementations under these restrictions, we have developed compiler technology needs to handle non-uniform memory strides across SIMD lanes. We claim auto-vectorization for non-uniform memory strides, i.e., (ax+b)mod m. The structure of the permute network and small number of parameters used to decode the multiplexer select lines in that unit imposes additional constraints on the memory layouts and reduction order. Our invention is to determine the only acceptable memory layouts compatible with 8-bit vectorization at peak performance. An alterrative solution to this problem would be hardware changes enabling parameterization of the permute network with more than two scalar parameters.


             The preferred embodiment of these inventions is to order these computation phases by first fusing the vector loads as in 1c followed by fusing vector mac operations as in 2b. An alternative embodiment is the other way round,  fusing vector mac operations followed by calculation of the load operations which must be fused. 

      The preferred embodiment of step 1 is to find the strongly connectly components in the reuse graph of vector load operations, and to subsequently partition that into vector loads which are feasible given the architecture constraints on vector length (<1024 bits in AIE1) and vector load instruction granularity ( 128 or 256 bits in AIE1). An alternative embodiment would look for minimum cost covering of the required vector loads using the edge weights in the reuse graph. 

      The implemented  appartus constructs an explicit graph with a graph nodes for each vector load statement iteration. An alternate embodiment for statement bodies with many iterations ( and thus large graphs) would be construction of a graph implicitly capturing many statement operations of a loop in a single node improving scalability for large blocks of code. 

ee
    See attached slides for diagrams + results. They show automatic application of these techniques allows code generation with performance that exceeds expert human-written code. 

